Using Sampling to Estimate and Improve Performance of Automated Scoring Systems with Guarantees

Automated Scoring (AS), the natural language processing task of scoring essays and speeches in an educational testing setting, is growing in popularity and being deployed across contexts from government examinations to companies providing language proficiency services. However, existing systems either forgo human raters entirely, thus harming the reliability of the test, or score every response by both human and machine thereby increasing costs. We target the spectrum of possible solutions in between, making use of both humans and machines to provide a higher quality test while keeping costs reasonable to democratize access to AS. In this work, we propose a combination of the existing paradigms, sampling responses to be scored by humans intelligently. We propose reward sampling and observe significant gains in accuracy (19.80% increase on average) and quadratic weighted kappa (QWK) (25.60% on average) with a relatively small human budget (30% samples) using our proposed sampling. The accuracy increase observed using standard random and importance sampling baselines are 8.6% and 12.2% respectively. Furthermore, we demonstrate the system's model agnostic nature by measuring its performance on a variety of models currently deployed in an AS setting as well as pseudo models. Finally, we propose an algorithm to estimate the accuracy/QWK with statistical guarantees (Our code is available at https://git.io/J1IOy).

==> rebuttal.txt <==
Rebuttal info:
    If you choose to submit a rebuttal, your response must focus on the following:
        -Answers to specific questions raised by reviewers (if any).
        -Factual errors or misunderstandings in the reviews.
    
    We stress that your paper is being evaluated as submitted. You may NOT use your response to provide new research results or reformulate the presentation. Your response will be seen by program chairs, and program committee members who have access to the discussion of your paper. Please be polite and constructive.

Review 1
    This submission describes a novel attempt to improve automatic scoring for a language test. Overall, I found the paper to be well-written and rigorous. I believe it would make an interesting contribution to LAK. However, I have some concerns that should be addressed before it is published.
    
    The motivation is described well. At the same time, there are two key issues with the introduction. First, the authors should describe their domain of automated scoring early on, as they only test a single domain with a single test— namely a language competency test using spoken language (from what I can gather; see below). These methods may be generalizable, but this is not shown here so the authors should be careful to pinpoint their contribution from the outset. Second, I found the related work section on automated to be problematically sparse. The authors have set up the paper to be one “automated scoring” so much of the related work in other areas of automated scoring, thought relevant, is not covered at all.
    
    There are also parts of the related work that are also confusing in general. For example, what do the authors mean by, “To the best of our knowledge, there is no work on increasing the reliability of automatic scoring systems.”  Do the authors mean validity or reliability? Regardless, their related work section is not convincing of this point because there are certainly been work looking at both reliability and validity of automatic scoring – perhaps not in the domain being tested here though, which is why it would be important to be very specific of this project up front rather than generalizing to all AS.
    
    It would be nice for the authors to discuss issues related to overfitting and generalizability.
    
    Do the authors think this solution will work in areas outside of the test used here, say for writing?
    
    Please prove more details on the actual dataset used. There is very little information on the test, how it is taken, what the responses look like, and how they are processed. Even the N’s are missing in this section. I suggest spending a greater amount of time on this section, as it is quite difficult to evaluate some of the results without knowing more on the dataset.
    
    I did not find Figure 5 to be especially helpful. The figure is mostly just white space.
    
    There was very little in the way of a general discussion. The conclusion was only about 1 paragraph, which I do not think is adequate for a full paper at LAK. Implications, limitations, etc. should all be discussed. There is a significant amount of room left to address these issues relative to the page limit.

Review 4
    I have carefully reviewed the paper titled “Improvement and Estimation of Automated Scoring Systems’ Performance With Guarantees”. This paper presents an experimental study through which authors demonstrate an approach to explore to what extent humans can be  involved in scoring only some percentage of essay responses while keeping the performance of an automated essay scoring system high.
    
    The paper reads generally well. The structure of the paper is easy to follow. There are several acronyms used in this paper, specially in the introduction. Some are not defined and some break the flow of the paper, but this is a minor issue that can be easily fixed.
    
    The paper presents an interesting study aimed at improving the performance of automated scoring systems in the context of English as a second language.  The authors position their paper in light of current automated scoring products. Overall, the contribution and the way the results are presented may be ok for a short paper submission, but the paper is not strong enough to justify a full paper. I summarise this issue below.
    
    1)      Literature review. Authors position their paper in relation of some products that are picked and that are shown in Figure 1. But the motivating paragraphs in the introduction do not really explain what is the related (research) work.  Authors claim that this is the fist work exploring how to bring humans into the automated scoring loop, but at least 13 references in the paper are not scientific sources but websites and companies’ reports. The related work is thus not that strong. The related work section engages a bit more with scientific literature, but claims such as “there is no work on increasing the reliability of automatic scoring systems”. This is too vague. The literature  should focus on both extremes of the spectrum depicted in Figure 1 and explain how there is a gap. Authors should also explain what do they mean by “historical results” in Section 2. The “gap” identified in Section 1 (Automating scoring) talks about “establishing institutional tr!
     ust”, but this is not the problem addressed by the paper. The second paragraph of Section 2 focuses on Monte-Carlo Sampling, but there is no smooth transition justifying why this is related work besides this being the proposal of authors. The review of the literature needs work.
    
    2)      The description of the dataset is minimal. It is really hard to understand what the test is about without the need of checking external resources. Authors should not assume that because this is an old dataset (from 1992) it is known by the typical reader. How the questions and responses look like? This makes this experiment really hard to replicate or even for other researchers to understand the potential limitations or context of this study.
    
    3)      The reader needs lot sof help to make sense of Figure 5 in the results section. What do the dots mean? The description in Section 5.2 is minimal.
    
    4)      There is no discussion section. This is needed for this kind of paper, specially since the claim is that there is an improvement in the estimation. So what? How does this inform current literature? What are the limitations? What are the implications for further systems. The short concluding paragraphs are too general. How do the results can also inform the Automated Speech Scoring? It is unclear why the paper is framed too generally, involving speech and text, but the experiment was focused (apparently) on text). This also needs clarification.
    
    5)      The contribution and current length of the paper does not justify a long paper. The contribution is small and the results could have fit into 10 pages removing  unnecessary Figures (such as 1 and 5) and reducing the huge matrix presented in more than half a page in Figure 3.

Reviews Summary / Things to address:
    Related Work
    2. what existing work improving validity and reliability have we missed?
    3. 13 references are not papers, but websites and company reports
    4. The claim that "there is no work on increasing the reliability of automatic scoring systems" is too vague
    5. The literature  should focus on both extremes of the spectrum depicted in Figure 1 and explain how there is a gap
    6. Authors should also explain what do they mean by “historical results” in Section 2
    7. The “gap” identified in Section 1 (Automating scoring) talks about “establishing institutional trust”, but this is not the problem addressed by the paper
    8. The second paragraph of Section 2 focuses on Monte-Carlo Sampling, but there is no smooth transition justifying why this is related work besides this being the proposal of authors

    Dataset
    1. how the test is taken, what the responses look like, and how they are processed. what are the N's of the dataset?
    2. describe the domain of automated scoring being considered i.e. clarify text/speech
    3. How the questions and responses look like? 

    Discussion
    1. conclusion - implications, limitations etc.
    2. discussion - overfitting / generalizability [will it work for another domain i.e. writing?]
    3. How does this inform current literature? What are the limitations? What are the implications for further systems

    Figure 5
    1. explain figure 5

Answers:
Related Work
    2. find more papers
    3. As noted, some of our references are not research papers, but we would like to point out that these references are white papers/webpages/<> describing a testing company's system. These references are present because Automated Scoring is a highly commercialized task (as seen in Fig. 1) and we feel that including these reports is necessary background.  (no corresponding bibtex)
    4. there is work improving reliability/validity using other methods, but ours is the first work utilizing sampling to improve ..
    5. X
    6. we meant model drift
    7. In our opinion, to establish trust in automated scoring systems, they must perform well and more importantly, perform reliably. These are both aspects which our work tackles.
    8. To the best of our knowledge, there is no existing work on bringing humans into the loop 'partially' i.e. only scoring a sample of responses. This sampling motivates our focus on Monte-Carlo methods.

Dataset
    1. apologize for not covering in detail. will do in camera ready. refer singla et al 2021 (cikm) (add link)
    2. speech scoring
    3.

Discussion
    1. As we describe in our introduction, providing a system that fills the "gap" between fully automated and fully manual scoring systems allows for flexibility in the real world and the deployment of more cost-effective solutions, democratizing access to language proficiency tests while maintaining reliability. (limitations? - deep learning models can be overconfident, might reduce sample efficiency, weak estimates)
    2. We emphasize that our proposed approach makes no assumptions on the underlying domain (whether the test was administered as a speech/writing proficiency test, or both), or the underlying language (i.e. English). It is our belief that the system should provide improvements across all manner of automated scoring systems. (too strong?) 
    3.

Figure 5
    1. Fig.5 visualizes the estimates that are provided from manually scoring a small sample of responses. This estimate is a statistical guarantee that the overall metrics will not fall below this value. The scatterplot visualizes the same for two of the models considered in our experiments.

----------------------------------------------------

Rebuttal: (500 words, submit by Nov 16 5:30PM IST)

We thank the reviewers for their comments. Please find our answers below:

Related Work:
- We agree that due to hasty writing, the literature review was not as exhaustive as required, we will fix the same in the camera ready version.
- As noted, some of our references are webpages, but we would like to point out that these references are white-papers/webpages/reports (without corresponding bibtex entries) describing a testing company's system. As seen in Fig.1, Automated Scoring is a commercialized task and we feel that including these reports is necessary background.
- While there exists work improving the reliability of automated scoring systems, ours is the first work which does so by utilizing sampling to bring humans into the loop.
- In Section 2, by "historical results" we mean that performance on a test set is not indicative of performance in the real world over time i.e. the phenomenon of model drift.
- Regarding "Establishing institutional trust" - In our opinion, to establish trust in automated scoring systems, they must perform well and more importantly, perform reliably. These are both aspects which our work tackles.
- Transition to Monte Carlo Sampling - To the best of our knowledge, there is no existing work on bringing humans into the loop i.e. only scoring a sample of responses. This sampling motivates our focus on Monte-Carlo methods.

Dataset:
- As the dataset has been covered in previous work we did not reiterate the same. Please refer (Singla et. al 2021, https://dl.acm.org/doi/pdf/10.1145/3459637.3482395), we will remedy this by including more information in the camera ready version.

Discussion:
- Implications - As we describe in our introduction, providing a system that fills the "gap" between fully automated and fully manual scoring systems allows for flexibility in the real world and the deployment of more cost-effective solutions, democratizing access to language proficiency tests while maintaining reliability. 
- Limitations - The deep learning models involved in scoring may be overconfident and lead to reduction in sample efficiency. This would in turn lead to looser estimates, harming both improvement in performance and reliability.
- Generalizability - We emphasize that our proposed approach makes no assumptions on the underlying domain (whether the test was administered as a speech or writing proficiency test, or both), or the underlying language (i.e. English). Since it is domain and language-agnostic, it is our belief that the system should provide improvements across all manner of automated scoring systems.

Fig5:
- Fig.5 visualizes the estimates that are provided from manually scoring a small sample of responses. This estimate is a statistical guarantee that the overall metrics will not fall below this value. The scatterplot visualizes the same for two of the models considered in our experiments.
